Dark Matter Constraints from a Joint Analysis of Dwarf Spheroidal Galaxy Observations with VERITAS

We present constraints on the annihilation cross section of WIMP dark matter based on the joint statistical analysis of four dwarf galaxies with VERITAS. These results are derived from an optimized photon weighting statistical technique that improves on standard imaging atmospheric Cherenkov telescope (IACT) analyses by utilizing the spectral and spatial properties of individual photon events. We report on the results of $\sim$230 hours of observations of five dwarf galaxies and the joint statistical analysis of four of the dwarf galaxies. We find no evidence of gamma-ray emission from any individual dwarf nor in the joint analysis. The derived upper limit on the dark matter annihilation cross section from the joint analysis is $1.35\times 10^{-23} {\mathrm{ cm^3s^{-1}}}$ at 1 TeV for the bottom quark ($b\bar{b}$) final state, $2.85\times 10^{-24}{\mathrm{ cm^3s^{-1}}}$ at 1 TeV for the tau lepton ($\tau^{+}\tau^{-}$) final state and $1.32\times 10^{-25}{\mathrm{ cm^3s^{-1}}}$ at 1 TeV for the gauge boson ($\gamma\gamma$) final state.

==> readme.txt <==
Ancillary files for arXiv:1703.04937
------------------------------------

Journal: Physical Review D 95, 082001 (2017)

Authors: VERITAS Collaboration

Title: Dark Matter Constraints from a Joint Analysis of Dwarf Spheroidal Galaxy Observations with VERITAS

Description:

Ascii tables containing annihilation cross sections limits. These tables contain the results depicted in Figs 5, 8, and the left panel of Fig 7.

Each file contains limits for dark matter annihilation into a given Standard Model final state. Files beginning "limits_combined" are the results of the combined analysis Bootes I, Draco, Ursa Minor, and Segue 1 (red curves in Fig 5) while those beginning "limits_noseg1" are the limits found when Segue 1 is excluded from the combined analysis (blue curves in Fig 5).

Tables have 4 columns:
Mass            Dark matter particle mass

-1 sig(syst)    "-1 sigma" uncertainty in limit due to dwarf J-profiles
                (lower edge of shaded band in Fig 5, see Sec VD for explanation)

median          Median cross section upper limit (solid/dashed line in Fig 5)

+1 sig (syst)   "+1 sigma" uncertainty in upper limit due to dwarf J-profiles
                (upper edge of shaded band in Fig 5)


Filenames:
readme.txt
limits_combined_WW.txt     -- annihilation into: W bosons
limits_combined_ZZ.txt     -- Z bosons
limits_combined_bb.txt     -- bottom quarks
limits_combined_ee.txt     -- electrons
limits_combined_gg.txt     -- gluons (annihilation into charm quarks
                                      gives same limits, see Fig 8)
limits_combined_hh.txt     -- Higgs bosons
limits_combined_line.txt   -- 2-photon final state
limits_combined_mumu.txt   -- muons
limits_combined_qq.txt     -- "light quarks" (up, down, strange)
limits_combined_tautau.txt -- tau leptons
limits_combined_tt.txt     -- top quarks
limits_noseg1_WW.txt
limits_noseg1_ZZ.txt
limits_noseg1_bb.txt
limits_noseg1_ee.txt
limits_noseg1_gg.txt
limits_noseg1_hh.txt
limits_noseg1_line.txt
limits_noseg1_mumu.txt
limits_noseg1_qq.txt
limits_noseg1_tautau.txt
limits_noseg1_tt.txt
